Healthcare Data Governance, Privacy, and Security -- A Conceptual Framework

The abundance of data has transformed the world in every aspect. It has become the core element in decision making, problem solving, and innovation in almost all areas of life, including business, science, healthcare, education, and many others. Despite all these advances, privacy and security remain critical concerns of the healthcare industry. It is important to note that healthcare data can also be a liability if it is not managed correctly. This data mismanagement can have severe consequences for patients and healthcare organisations, including patient safety, legal liability, damage to reputation, financial loss, and operational inefficiency. Healthcare organisations must comply with a range of regulations to protect patient data. We perform a classification of data governance elements or components in a manner that thoroughly assesses the healthcare data chain from a privacy and security standpoint. After deeply analysing the existing literature, we propose a conceptual privacy and security driven healthcare data governance framework.

==> References.txt <==
https://www.sciencedirect.com/science/article/pii/S1386505606002206?casa_token=QedbhJCKg9oAAAAA:phB-NSVrJvxjcGKciatC98foRwWQUEcCeXRiUuwvWLBa-Se5uql8HuxRHdZIW7xv0J2_3kMT


https://www.sciencedirect.com/science/article/pii/S0167739X18322702?casa_token=A1LYi1mbjxMAAAAA:DhU31HEM6Tl_cF3IqPvhRBcJjnPqljjQGZOTzw-iX06MItba-ThhT2ZLR4CCLjHmBFDyXhd5


https://link.springer.com/chapter/10.1007/978-3-319-70004-5_24


https://arxiv.org/pdf/1908.10229.pdf





Second Google:


https://www.researchgate.net/profile/Ishaq-Azhar-Mohammed/publication/353889576_Intelligent_authentication_for_identity_and_access_management_a_review_paper/links/6116a8b51ca20f6f861e4afd/Intelligent-authentication-for-identity-and-access-management-a-review-paper.pdf


https://www.researchgate.net/profile/Ishaq-Azhar-Mohammed/publication/353887659_SYSTEMATIC_REVIEW_OF_IDENTITY_ACCESS_MANAGEMENT_IN_INFORMATION_SECURITY/links/61169c5d1ca20f6f861e4496/SYSTEMATIC-REVIEW-OF-IDENTITY-ACCESS-MANAGEMENT-IN-INFORMATION-SECURITY.pdf


https://www.sciencedirect.com/science/article/pii/S1532046408000506


https://www.sciencedirect.com/science/article/abs/pii/S1383762110000251?casa_token=HF4hwjj9qmIAAAAA:HcqyocAT--FNEbxqJLPkC5ZQb9sfSLrTyhaHsAsMDdjiidykZwfPqGsj_0Uxtj9z3B55qwjl#b0010


file:///C:/Users/nimra/Downloads/3978.pdf


http://www.facweb.iitkgp.ac.in/~shamik/spring2016/i&ss/papers/the%20Chinese%20wall%20security%20policy.pdf


https://dl.acm.org/doi/abs/10.1145/1133058.1133086?casa_token=aJjjt3lebXEAAAAA:_dEZZyCA9rtdgfwiluONnIYXd8_kZTXuwXG6GkqY4ow-z8TagtPpDq6Bfrb1xzaYsnXAOGYgK5f7


https://dl.acm.org/doi/pdf/10.1145/1805974.1805980


https://ieeexplore.ieee.org/abstract/document/6642048?casa_token=tKf9EwRF_F8AAAAA:7jeTNzPKbDt_R-wJi-o_N1vTnn52ig1yQcC5O3z_6OtQxRGA13m2j1KC_f7V3KTuHHqHsEzjcw


https://ieeexplore.ieee.org/abstract/document/7351943


https://commons.erau.edu/cgi/viewcontent.cgi?article=1434&context=jdfsl


https://ieeexplore.ieee.org/abstract/document/9083832


https://dl.acm.org/doi/abs/10.1145/3341325.3342002


https://dl.acm.org/doi/abs/10.1145/3010089.3010143


https://www.sciencedirect.com/science/article/pii/S1386505603001916?casa_token=mklGgLOdQP4AAAAA:m5pGRw6-sJWMRKV8yTdr0JOhDVBIg0hsrMwQfBNhmTwZPBR3lnhNAggO-9A_Kq7d564dRN0P

https://www.sciencedirect.com/science/article/pii/S1386505603001886?casa_token=GyYVXigcDcAAAAAA:nmL9YBnZN522k22x60ev9EI5MnD9kNvsmL8gcQqANyU2crlAJCZxpWVcpOWAU3m3rjqXHIQw

https://www.sciencedirect.com/science/article/pii/S1386505603000339?casa_token=gmNm5bdrxrYAAAAA:K4YYrwm69rsmT9M2Ak0t_mUdysxSZ7MVf0CXttJqq1mNJVaoHt-sZekDq6Yb7fEudyCQ0J3L

https://ieeexplore.ieee.org/abstract/document/1229859?casa_token=wj9QemEghSwAAAAA:n0O9cbqeOq2dQUS6SbA-gsZrQdO6lY652YhRgP9B3vt8A85YQy-jmuVvT-TWIiSxb-HxG6bFwA


https://ieeexplore.ieee.org/abstract/document/485845?casa_token=Xm7YpFQVP4oAAAAA:YNcFsclPrmJuAqtMewtbR1hlzInIqhihIbzmGyYH_Nxa6egUDFp7jV9ldrat4c_2cPJqyIGKUQ

https://www.researchgate.net/profile/David-Ferraiolo/publication/2624207_The_NIST_model_for_role-based_access_control/links/5411a7240cf264cee28b4b31/The-NIST-model-for-role-based-access-control.pdf





==> history.txt <==
Version history for the LLNCS LaTeX2e class

 date     filename      version   action/reason/acknowledgements
----------------------------------------------------------------------------
 29.5.96  letter.txt      beta    naming problems (subject index file)
                                  thanks to Dr. Martin Held, Salzburg, AT

          subjindx.ind            renamed to subjidx.ind as required
                                  by llncs.dem

          history.txt             introducing this file

 30.5.96  llncs.cls               incompatibility with new article.cls of
                                  1995/12/20 v1.3q Standard LaTeX document class,
                                  \if@openbib is no longer defined,
                                  reported by Ralf Heckmann and Graham Gough
                                  solution by David Carlisle

 10.6.96  llncs.cls               problems with fragile commands in \author field
                                  reported by Michael Gschwind, TU Wien

 25.7.96  llncs.cls               revision a corrects:
                                  wrong size of text area, floats not \small,
                                  some LaTeX generated texts
                                  reported by Michael Sperber, Uni Tuebingen

 16.4.97  all files        2.1    leaving beta state,
                                  raising version counter to 2.1

  8.6.97  llncs.cls        2.1a   revision a corrects:
                                  unbreakable citation lists, reported by
                                  Sergio Antoy of Portland State University

11.12.97  llncs.cls        2.2    "general" headings centered; two new elements
                                  for the article header: \email and \homedir;
                                  complete revision of special environments:
                                  \newtheorem replaced with \spnewtheorem,
                                  introduced the theopargself environment;
                                  two column parts made with multicol package;
                                  add ons to work with the hyperref package

07.01.98  llncs.cls        2.2    changed \email to simply switch to \tt

25.03.98  llncs.cls        2.3    new class option "oribibl" to suppress
                                  changes to the thebibliograpy environment
                                  and retain pure LaTeX codes - useful
                                  for most BibTeX applications

16.04.98  llncs.cls        2.3    if option "oribibl" is given, extend the
                                  thebibliograpy hook with "\small", suggested
                                  by Clemens Ballarin, University of Cambridge

20.11.98  llncs.cls        2.4    pagestyle "titlepage" - useful for
                                  compilation of whole LNCS volumes

12.01.99  llncs.cls        2.5    counters of orthogonal numbered special
                                  environments are reset each new contribution

27.04.99  llncs.cls        2.6    new command \thisbottomragged for the
                                  actual page; indention of the footnote
                                  made variable with \fnindent (default 1em);
                                  new command \url that copys its argument

 2.03.00  llncs.cls        2.7    \figurename and \tablename made compatible
                                  to babel, suggested by Jo Hereth, TU Darmstadt;
                                  definition of \url moved \AtBeginDocument
                                  (allows for url package of Donald Arseneau),
                                  suggested by Manfred Hauswirth, TU of Vienna;
                                  \large for part entries in the TOC

16.04.00  llncs.cls        2.8    new option "orivec" to preserve the original
                                  vector definition, read "arrow" accent

17.01.01  llncs.cls        2.9    hardwired texts made polyglot,
                                  available languages: english (default),
                                  french, german - all are "babel-proof"

20.06.01  splncs.bst              public release of a BibTeX style for LNCS,
                                  nobly provided by Jason Noble

14.08.01  llncs.cls        2.10   TOC: authors flushleft,
                                  entries without hyphenation; suggested
                                  by Wiro Niessen, Imaging Center - Utrecht

23.01.02  llncs.cls        2.11   fixed footnote number confusion with
                                  \thanks, numbered institutes, and normal
                                  footnote entries; error reported by
                                  Saverio Cittadini, Istituto Tecnico
                                  Industriale "Tito Sarrocchi" - Siena

28.01.02  llncs.cls        2.12   fixed footnote fix; error reported by
                                  Chris Mesterharm, CS Dept. Rutgers - NJ

28.01.02  llncs.cls        2.13   fixed the fix (programmer needs vacation)

17.08.04  llncs.cls        2.14   TOC: authors indented, smart \and handling
                                  for the TOC suggested by Thomas Gabel
                                  University of Osnabrueck

07.03.06  splncs.bst              fix for BibTeX entries without year; patch
                                  provided by Jerry James, Utah State University

14.06.06  splncs_srt.bst          a sorting BibTeX style for LNCS, feature
                                  provided by Tobias Heindel, FMI Uni-Stuttgart

16.10.06  llncs.dem        2.3    removed affiliations from \tocauthor demo

11.12.07  llncs.doc               note on online visibility of given e-mail address

15.06.09  splncs03.bst            new BibTeX style compliant with the current
                                  requirements, provided by Maurizio "Titto"
                                  Patrignani of Universita' Roma Tre

30.03.10  llncs.cls        2.15   fixed broken hyperref interoperability;
                                  patch provided by Sven Koehler,
                                  Hamburg University of Technology

15.04.10  llncs.cls        2.16   fixed hyperref warning for informatory TOC entries;
                                  introduced \keywords command - finally;
                                  blank removed from \keywordname, flaw reported
                                  by Armin B. Wagner, IGW TU Vienna

15.04.10  llncs.cls        2.17   fixed missing switch "openright" used by \backmatter;
                                  flaw reported by Tobias Pape, University of Potsdam

27.09.13  llncs.cls        2.18   fixed "ngerman" incompatibility; solution provided
                                  by Bastian Pfleging, University of Stuttgart

04.09.17  llncs.cls        2.19   introduced \orcidID command

10.03.18  llncs.cls        2.20   adjusted \doi according to CrossRef requirements;
                                  TOC: removed affiliation numbers

          splncs04.bst            added doi field;
                                  bold journal numbers

          samplepaper.tex         new sample paper

          llncsdoc.pdf            new LaTeX class documentation


==> readme.txt <==
Dear LLNCS user,

The files in this directory belong to the LaTeX2e package for
Lecture Notes in Computer Science (LNCS) of Springer-Verlag.

It consists of the following files:

  readme.txt         this file

  history.txt        the version history of the package

  llncs.cls          the LaTeX2e document class

  samplepaper.tex    a sample paper
  fig1.eps           a figure used in the sample paper

  llncsdoc.pdf       the documentation of the class (PDF version)

  splncs04.bst       current LNCS BibTeX style with alphabetic sorting

